Strong Multilingual Privacy Tagging at Encoder Speed

Privacy redaction must reliably remove personal information while preserving the relationships expressed in the text. We develop a general-purpose multilingual named-entity tagger with distinctions fine-grained enough to support a broad range of redaction policies, and methods for cheaply learning additional distinctions. We fine-tune the multilingual encoder XLM-R-large on text in 35 languages annotated by prompted frontier language models, plus existing human-annotated corpora with labels mapped onto our entity types. We evaluate on human-annotated test sets in seven languages and on LLM-annotated text in 35 languages. On the human-annotated sets, at operating points fixed on development data, our tagger reaches 88.2 redaction F1, against 69.1 for published GLiNER2 and 61.4 for Microsoft Presidio, and its architecture runs 4.9 times faster than GLiNER2's on CPU. Compared with frontier-model annotations alone, adding the mapped human-annotated corpora to training raised redaction F1 on those sets by ten points, with essentially no change on the LLM-annotated text. Open-weight LLMs fitting on one 96-GB GPU were less accurate than our tagger, whether prompted to tag text or used as encoders beneath a trained tagging layer, and roughly 30 to 1,100 times slower. We release code, prompts and training recipes, with data-acquisition scripts and source links.

==> fonts/Apache-2.0.txt <==

                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


==> fonts/Nanum-LICENSE.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: nanum_all
Upstream-Contact: http://hangeul.naver.com/font
Source: https://hangeul.naver.com/font

Files: *
Copyright: 2010, NAVER Corporation (http://www.nhncorp.com)
License: OFL-1.1
 Copyright (c) 2010, NAVER Corporation (https://www.navercorp.com/) with
 Reserved Font Name Nanum, Naver Nanum, NanumGothic, Naver NanumGothic,
 NanumMyeongjo, Naver NanumMyeongjo, NanumBrush, Naver NanumBrush, NanumPen,
 Naver NanumPen, Naver NanumGothicEco, NanumGothicEco, Naver NanumMyeongjoEco,
 NanumMyeongjoEco, Naver NanumGothicLight, NanumGothicLight, NanumBarunGothic,
 Naver NanumBarunGothic, NanumSquareRound, NanumBarunPen, MaruBuri,
 NanumSquareNeo
 .
 Copyright (c) 2015, NAVER Corporation (http://www.navercorp.com), with
 Reserved Font Name D2Coding.
 .
 Copyright (c) 2015, NAVER Corporation (http://www.navercorp.com), with
 Reserved Font Name D2Coding-Bold.
 .
 Copyright (c) 2019 NAVER Corporation (http://www.navercorp.com), with
 Reserved Font Name NanumHuman.
 .
 This Font Software is licensed under the SIL Open Font License, Version 1.1.
 .
 This license is copied below, and is also available with a FAQ at:
 http://scripts.sil.org/OFL 
 .
 SIL OPEN FONT LICENSE
 .
 Version 1.1 - 26 February 2007
 .
 PREAMBLE
 .
 The goals of the Open Font License (OFL) are to stimulate worldwide
 development of collaborative font projects, to support the font creation
 efforts of academic and linguistic communities, and to provide a free and
 open framework in which fonts may be shared and improved in partnership
 with others.
 .
 The OFL allows the licensed fonts to be used, studied, modified and
 redistributed freely as long as they are not sold by themselves. The
 fonts, including any derivative works, can be bundled, embedded, 
 redistributed and/or sold with any software provided that any reserved
 names are not used by derivative works. The fonts and derivatives,
 however, cannot be released under any other type of license. The
 requirement for fonts to remain under this license does not apply
 to any document created using the fonts or their derivatives.
 .
 DEFINITIONS
 .
 "Font Software" refers to the set of files released by the Copyright
 Holder(s) under this license and clearly marked as such. This may
 include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such after the
 copyright statement(s).
 .
 "Original Version" refers to the collection of Font Software components as
 distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative made by adding to, deleting,
 or substituting -- in part or in whole -- any of the components of the
 Original Version, by changing formats or by porting the Font Software to a
 new environment.
 .
 "Author" refers to any designer, engineer, programmer, technical
 writer or other person who contributed to the Font Software.
 .
 PERMISSION & CONDITIONS
 .
 Permission is hereby granted, free of charge, to any person obtaining
 a copy of the Font Software, to use, study, copy, merge, embed, modify,
 redistribute, and sell modified and unmodified copies of the Font
 Software, subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,
 in Original or Modified Versions, may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software may be bundled,
 redistributed and/or sold with any software, provided that each copy
 contains the above copyright notice and this license. These can be
 included either as stand-alone text files, human-readable headers or
 in the appropriate machine-readable metadata fields within text or
 binary files as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use the Reserved Font
 Name(s) unless explicit written permission is granted by the corresponding
 Copyright Holder. This restriction only applies to the primary font name as
 presented to the users.
 .
 4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
 Software shall not be used to promote, endorse or advertise any
 Modified Version, except to acknowledge the contribution(s) of the
 Copyright Holder(s) and the Author(s) or with their explicit written
 permission.
 .
 5) The Font Software, modified or unmodified, in part or in whole,
 must be distributed entirely under this license, and must not be
 distributed under any other license. The requirement for fonts to
 remain under this license does not apply to any document created
 using the Font Software.
 .
 TERMINATION
 .
 This license becomes null and void if any of the above conditions are
 not met.
 .
 DISCLAIMER
 .
 THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
 EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
 MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
 COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
 DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
 FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
 OTHER DEALINGS IN THE FONT SOFTWARE.

Files: debian/*
Copyright: 2010-2024, Changwoo Ryu <cwryu@debian.org>
License: GPL-3+
 See /usr/share/common-licenses/GPL-3 for the full license.

Files: debian/*.metainfo.xml
Copyright: 2018-2024, Changwoo Ryu
License: CC0-1.0
 See /usr/share/common-licenses/CC0-1.0 for the full license.


==> fonts/fonts-droid-fallback-LICENSE.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: Droid
Source: https://android.googlesource.com/platform/frameworks/base/

Files: *
Copyright: Copyright © 2006, 2007, 2008, 2009, 2010 Google Corp.
           Droid is a trademark of Google Corp.
License: Apache-2

Files: debian/*
Copyright: Copyright © 2010, Simon Ochsenreither <simon@ochsenreither.de>
           Copyright © 2011-2014 Christian Perrier <bubulle@debian.org>
           Copyright © 2013-2014  Vasudev Kamath <kamathvasudev@gmail.com>
License: Apache-2

License: Apache-2
 Licensed under the Apache License, Version 2.0 (the "License");
 you may not use this file except in compliance with the License.
 You may obtain a copy of the License at
 .
       http://www.apache.org/licenses/LICENSE-2.0
 .
 Unless required by applicable law or agreed to in writing, software
 distributed under the License is distributed on an "AS IS" BASIS,
 WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
 See the License for the specific language governing permissions and
 limitations under the License.
 .
 On Debian systems, the complete text of the Apache License Version 2.0
 can be found in `/usr/share/common-licenses/Apache-2.0'.


==> fonts/fonts-liberation-LICENSE.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: Liberation Fonts
Source: https://github.com/liberationfonts

Files: *
Copyright:
 Digitized data copyright (c) 2010 Google Corporation with Reserved Font Arimo, Tinos and Cousine.
 Copyright (c) 2012 Red Hat, Inc. with Reserved Font Name Liberation.
License: SIL-OFL-1.1
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
 .
 This license is copied below, and is also available with a FAQ at:
 http://scripts.sil.org/OFL
 .
 SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
 .
 PREAMBLE The goals of the Open Font License (OFL) are to stimulate
 worldwide development of collaborative font projects, to support the font
 creation efforts of academic and linguistic communities, and to provide
 a free and open framework in which fonts may be shared and improved in
 partnership with others.
 .
 The OFL allows the licensed fonts to be used, studied, modified and
 redistributed freely as long as they are not sold by themselves.
 The fonts, including any derivative works, can be bundled, embedded,
 redistributed and/or sold with any software provided that any reserved
 names are not used by derivative works.  The fonts and derivatives,
 however, cannot be released under any other type of license.  The
 requirement for fonts to remain under this license does not apply to
 any document created using the fonts or their derivatives.
 .
 .
 .
 DEFINITIONS
 "Font Software" refers to the set of files released by the Copyright
 Holder(s) under this license and clearly marked as such.
 This may include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such after the
 copyright statement(s).
 .
 "Original Version" refers to the collection of Font Software components
 as distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative made by adding to, deleting,
 or substituting ? in part or in whole ?
 any of the components of the Original Version, by changing formats or
 by porting the Font Software to a new environment.
 .
 "Author" refers to any designer, engineer, programmer, technical writer
 or other person who contributed to the Font Software.
 .
 .
 PERMISSION & CONDITIONS
 .
 Permission is hereby granted, free of charge, to any person obtaining a
 copy of the Font Software, to use, study, copy, merge, embed, modify,
 redistribute, and sell modified and unmodified copies of the Font
 Software, subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,in
    Original or Modified Versions, may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software may be bundled,
    redistributed and/or sold with any software, provided that each copy
    contains the above copyright notice and this license. These can be
    included either as stand-alone text files, human-readable headers or
    in the appropriate machine-readable metadata fields within text or
    binary files as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use the Reserved Font
    Name(s) unless explicit written permission is granted by the
    corresponding Copyright Holder. This restriction only applies to the
    primary font name as presented to the users.
 .
 4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
    Software shall not be used to promote, endorse or advertise any
    Modified Version, except to acknowledge the contribution(s) of the
    Copyright Holder(s) and the Author(s) or with their explicit written
    permission.
 .
 5) The Font Software, modified or unmodified, in part or in whole, must
    be distributed entirely under this license, and must not be distributed
    under any other license. The requirement for fonts to remain under
    this license does not apply to any document created using the Font
    Software.
 .
 .
 .
 TERMINATION
 This license becomes null and void if any of the above conditions are not met.
 .
 .
 .
 DISCLAIMER
 THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
 EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
 MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT.  IN NO EVENT SHALL THE
 COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
 DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
 FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM OTHER
 DEALINGS IN THE FONT SOFTWARE.
 .

Files: debian/*
Copyright:
 2008 Alan Baghumian <alan@technotux.org>
 2008-2018 Holger Levsen <holger@debian.org>
 2009-2012 Christian Perrier <bubulle@debian.org>
 2011-2023 Fabian Greffrath <fabian@debian.org>
 2018 Rene Engelhard <rene@debian.org>
License: GPL-2+
 This package is free software; you can redistribute it and/or modify
 it under the terms of the GNU General Public License as published by
 the Free Software Foundation; either version 2 of the License, or
 (at your option) any later version.
 .
 This package is distributed in the hope that it will be useful,
 but WITHOUT ANY WARRANTY; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
 GNU General Public License for more details.
 .
 You should have received a copy of the GNU General Public License
 along with this program. If not, see <https://www.gnu.org/licenses/>
 .
 On Debian systems, the complete text of the GNU General
 Public License version 2 can be found in "/usr/share/common-licenses/GPL-2".


==> fonts/fonts-noto-mono-LICENSE.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: Noto
Upstream-Contact: https://github.com/googlei18n/noto-fonts/issues
 http://groups.google.com/group/noto-font
Source: https://github.com/googlei18n/noto-fonts

Files: *
Copyright:
  2010,2012-2020, Google Inc.
  2015-2020, Google LLC.
License-Grant:
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
License: OFL-1.1

Files:
 debian/*
Copyright:
  2013-2020, Jonas Smedegaard <dr@jones.dk>
  2020, Purism, SPC
  2013, Vasudev Kamath <kamathvasudev@gmail.com>
License-Grant:
 This program is free software;
 you can redistribute it and/or modify it
 under the terms of the GNU General Public License
 as published by the Free Software Foundation;
 either version 3, or (at your option) any later version.
License: GPL-3+

Files:
 debian/NotoMono/NotoMono-Regular.ttf
Copyright:
  2007, Google Inc.
License-Grant:
 This Font Software is licensed under the SIL Open Font License,
 Version 1.1.
License: OFL-1.1

License: OFL-1.1
 PREAMBLE
 .
 The goals of the Open Font License (OFL) are to stimulate
 worldwide development of collaborative font projects,
 to support the font creation efforts
 of academic and linguistic communities,
 and to provide a free and open framework
 in which fonts may be shared and improved
 in partnership with others.
 .
 The OFL allows the licensed fonts to be used, studied,
 modified and redistributed freely
 as long as they are not sold by themselves.
 The fonts, including any derivative works,
 can be bundled, embedded,
 redistributed and/or sold with any software
 provided that any reserved names are not used
 by derivative works.
 The fonts and derivatives, however,
 cannot be released under any other type of license.
 The requirement for fonts to remain under this license
 does not apply to any document
 created using the fonts or their derivatives.
 .
 DEFINITIONS
 .
 "Font Software" refers to the set of files
 released by the Copyright Holder(s) under this license
 and clearly marked as such.
 This may include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such
 after the copyright statement(s).
 .
 "Original Version" refers to the collection
 of Font Software components
 as distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative
 made by adding to, deleting, or substituting --
 in part or in whole --
 any of the components of the Original Version,
 by changing formats
 or by porting the Font Software to a new environment.
 .
 "Author" refers to any designer, engineer, programmer,
 technical writer or other person
 who contributed to the Font Software.
 .
 PERMISSION & CONDITIONS
 .
 Permission is hereby granted, free of charge,
 to any person obtaining a copy of the Font Software,
 to use, study, copy, merge, embed, modify, redistribute,
 and sell modified and unmodified copies of the Font Software,
 subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,
 in Original or Modified Versions,
 may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software
 may be bundled, redistributed and/or sold with any software,
 provided that each copy contains the above copyright notice
 and this license.
 These can be included either as stand-alone text files,
 human-readable headers or in the appropriate
 machine-readable metadata fields within text or binary files
 as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use
 the Reserved Font Name(s)
 unless explicit written permission is granted
 by the corresponding Copyright Holder.
 This restriction only applies to the primary font name
 as presented to the users.
 .
 4) The name(s) of the Copyright Holder(s)
 or the Author(s) of the Font Software
 shall not be used to promote,
 endorse or advertise any Modified Version,
 except to acknowledge the contribution(s)
 of the Copyright Holder(s) and the Author(s)
 or with their explicit written permission.
 .
 5) The Font Software,
 modified or unmodified, in part or in whole,
 must be distributed entirely under this license,
 and must not be distributed under any other license.
 The requirement for fonts to remain under this license
 does not apply to any document
 created using the Font Software.
 .
 TERMINATION
 .
 This license becomes null and void
 if any of the above conditions are not met.
 .
 DISCLAIMER
 .
 THE FONT SOFTWARE IS PROVIDED "AS IS",
 WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED,
 INCLUDING BUT NOT LIMITED TO
 ANY WARRANTIES OF MERCHANTABILITY,
 FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT.
 IN NO EVENT SHALL THE COPYRIGHT HOLDER BE LIABLE
 FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT,
 INCIDENTAL, OR CONSEQUENTIAL DAMAGES,
 WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE,
 ARISING FROM, OUT OF THE USE OR INABILITY TO USE
 THE FONT SOFTWARE OR FROM OTHER DEALINGS IN THE FONT SOFTWARE.

License: GPL-3+
License-Reference: /usr/share/common-licenses/GPL-3


==> fonts/fonts-urw-base35-LICENSE.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Upstream-Name: urw-base35-fonts
Source: https://github.com/ArtifexSoftware/urw-base35-fonts

Files: *
Copyright: 2015 URW Software
           2013, 2014 (URW)++ Design & Development
License: AGPL-3 with Font exception
 The font and related files in this directory are distributed under the
 GNU AFFERO GENERAL PUBLIC LICENSE Version 3 (see the file COPYING), with
 the following exemption:
 .
 As a special exception, permission is granted to include these font
 programs in a Postscript or PDF file that consists of a document that
 contains text to be displayed or printed using this font, regardless
 of the conditions or license applying to the document itself.

Files: appstream/*
Copyright: 2016, 2017 URW++ Design and Development GmbH
License: CC-BY-4.0

Files: debian/*
Copyright: 1997 Joost Witteveen <joost@rulcmc.leidenuniv.nl>
           1998 Marco Pistore <pistore@di.unipi.it>
           1999-2023 Roland Rosenfeld <roland@debian.org>
           2000-2001 Torsten Landschoff <torsten@debian.org>
           2001 Yasuhiro Take <take@debian.org>
           2002-2003 Peter Hawkins <peterh@debian.org>
           2004-2009 Masayuki Hatta (mhatta) <mhatta@debian.org>
           2004 Florian Weimer <fw@deneb.enyo.de>
           2005 Matthias Klose <doko@debian.org>
           2005 Steve Langasek <vorlon@debian.org>
           2006 Adeodato Simó <dato@net.com.org.es>
           2010 Kenshi Muto <kmuto@debian.org>
           2013-2022 Fabian Greffrath <fabian@debian.org>
           2016 Jakub Wilk <jwilk@debian.org>
           2017 Manuel A. Fernandez Montecelo <mafm@debian.org>
           2020 Holger Levsen <holger@debian.org>
License: GPL-2+
 This package is free software; you can redistribute it and/or modify
 it under the terms of the GNU General Public License as published by
 the Free Software Foundation; either version 2 of the License, or
 (at your option) any later version.
 .
 This package is distributed in the hope that it will be useful,
 but WITHOUT ANY WARRANTY; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
 GNU General Public License for more details.
 .
 You should have received a copy of the GNU General Public License
 along with this program. If not, see <http://www.gnu.org/licenses/>
 .
 On Debian systems, the complete text of the GNU General
 Public License version 2 can be found in "/usr/share/common-licenses/GPL-2".

License: AGPL-3
                     GNU AFFERO GENERAL PUBLIC LICENSE
                        Version 3, 19 November 2007
 .
  Copyright (C) 2007 Free Software Foundation, Inc. <http://fsf.org/>
  Everyone is permitted to copy and distribute verbatim copies
  of this license document, but changing it is not allowed.
 .
                             Preamble
 .
   The GNU Affero General Public License is a free, copyleft license for
 software and other kinds of works, specifically designed to ensure
 cooperation with the community in the case of network server software.
 .
   The licenses for most software and other practical works are designed
 to take away your freedom to share and change the works.  By contrast,
 our General Public Licenses are intended to guarantee your freedom to
 share and change all versions of a program--to make sure it remains free
 software for all its users.
 .
   When we speak of free software, we are referring to freedom, not
 price.  Our General Public Licenses are designed to make sure that you
 have the freedom to distribute copies of free software (and charge for
 them if you wish), that you receive source code or can get it if you
 want it, that you can change the software or use pieces of it in new
 free programs, and that you know you can do these things.
 .
   Developers that use our General Public Licenses protect your rights
 with two steps: (1) assert copyright on the software, and (2) offer
 you this License which gives you legal permission to copy, distribute
 and/or modify the software.
 .
   A secondary benefit of defending all users' freedom is that
 improvements made in alternate versions of the program, if they
 receive widespread use, become available for other developers to
 incorporate.  Many developers of free software are heartened and
 encouraged by the resulting cooperation.  However, in the case of
 software used on network servers, this result may fail to come about.
 The GNU General Public License permits making a modified version and
 letting the public access it on a server without ever releasing its
 source code to the public.
 .
   The GNU Affero General Public License is designed specifically to
 ensure that, in such cases, the modified source code becomes available
 to the community.  It requires the operator of a network server to
 provide the source code of the modified version running there to the
 users of that server.  Therefore, public use of a modified version, on
 a publicly accessible server, gives the public access to the source
 code of the modified version.
 .
   An older license, called the Affero General Public License and
 published by Affero, was designed to accomplish similar goals.  This is
 a different license, not a version of the Affero GPL, but Affero has
 released a new version of the Affero GPL which permits relicensing under
 this license.
 .
   The precise terms and conditions for copying, distribution and
 modification follow.
 .
                        TERMS AND CONDITIONS
 .
   0. Definitions.
 .
   "This License" refers to version 3 of the GNU Affero General Public License.
 .
   "Copyright" also means copyright-like laws that apply to other kinds of
 works, such as semiconductor masks.
 .
   "The Program" refers to any copyrightable work licensed under this
 License.  Each licensee is addressed as "you".  "Licensees" and
 "recipients" may be individuals or organizations.
 .
   To "modify" a work means to copy from or adapt all or part of the work
 in a fashion requiring copyright permission, other than the making of an
 exact copy.  The resulting work is called a "modified version" of the
 earlier work or a work "based on" the earlier work.
 .
   A "covered work" means either the unmodified Program or a work based
 on the Program.
 .
   To "propagate" a work means to do anything with it that, without
 permission, would make you directly or secondarily liable for
 infringement under applicable copyright law, except executing it on a
 computer or modifying a private copy.  Propagation includes copying,
 distribution (with or without modification), making available to the
 public, and in some countries other activities as well.
 .
   To "convey" a work means any kind of propagation that enables other
 parties to make or receive copies.  Mere interaction with a user through
 a computer network, with no transfer of a copy, is not conveying.
 .
   An interactive user interface displays "Appropriate Legal Notices"
 to the extent that it includes a convenient and prominently visible
 feature that (1) displays an appropriate copyright notice, and (2)
 tells the user that there is no warranty for the work (except to the
 extent that warranties are provided), that licensees may convey the
 work under this License, and how to view a copy of this License.  If
 the interface presents a list of user commands or options, such as a
 menu, a prominent item in the list meets this criterion.
 .
   1. Source Code.
 .
   The "source code" for a work means the preferred form of the work
 for making modifications to it.  "Object code" means any non-source
 form of a work.
 .
   A "Standard Interface" means an interface that either is an official
 standard defined by a recognized standards body, or, in the case of
 interfaces specified for a particular programming language, one that
 is widely used among developers working in that language.
 .
   The "System Libraries" of an executable work include anything, other
 than the work as a whole, that (a) is included in the normal form of
 packaging a Major Component, but which is not part of that Major
 Component, and (b) serves only to enable use of the work with that
 Major Component, or to implement a Standard Interface for which an
 implementation is available to the public in source code form.  A
 "Major Component", in this context, means a major essential component
 (kernel, window system, and so on) of the specific operating system
 (if any) on which the executable work runs, or a compiler used to
 produce the work, or an object code interpreter used to run it.
 .
   The "Corresponding Source" for a work in object code form means all
 the source code needed to generate, install, and (for an executable
 work) run the object code and to modify the work, including scripts to
 control those activities.  However, it does not include the work's
 System Libraries, or general-purpose tools or generally available free
 programs which are used unmodified in performing those activities but
 which are not part of the work.  For example, Corresponding Source
 includes interface definition files associated with source files for
 the work, and the source code for shared libraries and dynamically
 linked subprograms that the work is specifically designed to require,
 such as by intimate data communication or control flow between those
 subprograms and other parts of the work.
 .
   The Corresponding Source need not include anything that users
 can regenerate automatically from other parts of the Corresponding
 Source.
 .
   The Corresponding Source for a work in source code form is that
 same work.
 .
   2. Basic Permissions.
 .
   All rights granted under this License are granted for the term of
 copyright on the Program, and are irrevocable provided the stated
 conditions are met.  This License explicitly affirms your unlimited
 permission to run the unmodified Program.  The output from running a
 covered work is covered by this License only if the output, given its
 content, constitutes a covered work.  This License acknowledges your
 rights of fair use or other equivalent, as provided by copyright law.
 .
   You may make, run and propagate covered works that you do not
 convey, without conditions so long as your license otherwise remains
 in force.  You may convey covered works to others for the sole purpose
 of having them make modifications exclusively for you, or provide you
 with facilities for running those works, provided that you comply with
 the terms of this License in conveying all material for which you do
 not control copyright.  Those thus making or running the covered works
 for you must do so exclusively on your behalf, under your direction
 and control, on terms that prohibit them from making any copies of
 your copyrighted material outside their relationship with you.
 .
   Conveying under any other circumstances is permitted solely under
 the conditions stated below.  Sublicensing is not allowed; section 10
 makes it unnecessary.
 .
   3. Protecting Users' Legal Rights From Anti-Circumvention Law.
 .
   No covered work shall be deemed part of an effective technological
 measure under any applicable law fulfilling obligations under article
 11 of the WIPO copyright treaty adopted on 20 December 1996, or
 similar laws prohibiting or restricting circumvention of such
 measures.
 .
   When you convey a covered work, you waive any legal power to forbid
 circumvention of technological measures to the extent such circumvention
 is effected by exercising rights under this License with respect to
 the covered work, and you disclaim any intention to limit operation or
 modification of the work as a means of enforcing, against the work's
 users, your or third parties' legal rights to forbid circumvention of
 technological measures.
 .
   4. Conveying Verbatim Copies.
 .
   You may convey verbatim copies of the Program's source code as you
 receive it, in any medium, provided that you conspicuously and
 appropriately publish on each copy an appropriate copyright notice;
 keep intact all notices stating that this License and any
 non-permissive terms added in accord with section 7 apply to the code;
 keep intact all notices of the absence of any warranty; and give all
 recipients a copy of this License along with the Program.
 .
   You may charge any price or no price for each copy that you convey,
 and you may offer support or warranty protection for a fee.
 .
   5. Conveying Modified Source Versions.
 .
   You may convey a work based on the Program, or the modifications to
 produce it from the Program, in the form of source code under the
 terms of section 4, provided that you also meet all of these conditions:
 .
     a) The work must carry prominent notices stating that you modified
     it, and giving a relevant date.
 .
     b) The work must carry prominent notices stating that it is
     released under this License and any conditions added under section
     7.  This requirement modifies the requirement in section 4 to
     "keep intact all notices".
 .
     c) You must license the entire work, as a whole, under this
     License to anyone who comes into possession of a copy.  This
     License will therefore apply, along with any applicable section 7
     additional terms, to the whole of the work, and all its parts,
     regardless of how they are packaged.  This License gives no
     permission to license the work in any other way, but it does not
     invalidate such permission if you have separately received it.
 .
     d) If the work has interactive user interfaces, each must display
     Appropriate Legal Notices; however, if the Program has interactive
     interfaces that do not display Appropriate Legal Notices, your
     work need not make them do so.
 .
   A compilation of a covered work with other separate and independent
 works, which are not by their nature extensions of the covered work,
 and which are not combined with it such as to form a larger program,
 in or on a volume of a storage or distribution medium, is called an
 "aggregate" if the compilation and its resulting copyright are not
 used to limit the access or legal rights of the compilation's users
 beyond what the individual works permit.  Inclusion of a covered work
 in an aggregate does not cause this License to apply to the other
 parts of the aggregate.
 .
   6. Conveying Non-Source Forms.
 .
   You may convey a covered work in object code form under the terms
 of sections 4 and 5, provided that you also convey the
 machine-readable Corresponding Source under the terms of this License,
 in one of these ways:
 .
     a) Convey the object code in, or embodied in, a physical product
     (including a physical distribution medium), accompanied by the
     Corresponding Source fixed on a durable physical medium
     customarily used for software interchange.
 .
     b) Convey the object code in, or embodied in, a physical product
     (including a physical distribution medium), accompanied by a
     written offer, valid for at least three years and valid for as
     long as you offer spare parts or customer support for that product
     model, to give anyone who possesses the object code either (1) a
     copy of the Corresponding Source for all the software in the
     product that is covered by this License, on a durable physical
     medium customarily used for software interchange, for a price no
     more than your reasonable cost of physically performing this
     conveying of source, or (2) access to copy the
     Corresponding Source from a network server at no charge.
 .
     c) Convey individual copies of the object code with a copy of the
     written offer to provide the Corresponding Source.  This
     alternative is allowed only occasionally and noncommercially, and
     only if you received the object code with such an offer, in accord
     with subsection 6b.
 .
     d) Convey the object code by offering access from a designated
     place (gratis or for a charge), and offer equivalent access to the
     Corresponding Source in the same way through the same place at no
     further charge.  You need not require recipients to copy the
     Corresponding Source along with the object code.  If the place to
     copy the object code is a network server, the Corresponding Source
     may be on a different server (operated by you or a third party)
     that supports equivalent copying facilities, provided you maintain
     clear directions next to the object code saying where to find the
     Corresponding Source.  Regardless of what server hosts the
     Corresponding Source, you remain obligated to ensure that it is
     available for as long as needed to satisfy these requirements.
 .
     e) Convey the object code using peer-to-peer transmission, provided
     you inform other peers where the object code and Corresponding
     Source of the work are being offered to the general public at no
     charge under subsection 6d.
 .
   A separable portion of the object code, whose source code is excluded
 from the Corresponding Source as a System Library, need not be
 included in conveying the object code work.
 .
   A "User Product" is either (1) a "consumer product", which means any
 tangible personal property which is normally used for personal, family,
 or household purposes, or (2) anything designed or sold for incorporation
 into a dwelling.  In determining whether a product is a consumer product,
 doubtful cases shall be resolved in favor of coverage.  For a particular
 product received by a particular user, "normally used" refers to a
 typical or common use of that class of product, regardless of the status
 of the particular user or of the way in which the particular user
 actually uses, or expects or is expected to use, the product.  A product
 is a consumer product regardless of whether the product has substantial
 commercial, industrial or non-consumer uses, unless such uses represent
 the only significant mode of use of the product.
 .
   "Installation Information" for a User Product means any methods,
 procedures, authorization keys, or other information required to install
 and execute modified versions of a covered work in that User Product from
 a modified version of its Corresponding Source.  The information must
 suffice to ensure that the continued functioning of the modified object
 code is in no case prevented or interfered with solely because
 modification has been made.
 .
   If you convey an object code work under this section in, or with, or
 specifically for use in, a User Product, and the conveying occurs as
 part of a transaction in which the right of possession and use of the
 User Product is transferred to the recipient in perpetuity or for a
 fixed term (regardless of how the transaction is characterized), the
 Corresponding Source conveyed under this section must be accompanied
 by the Installation Information.  But this requirement does not apply
 if neither you nor any third party retains the ability to install
 modified object code on the User Product (for example, the work has
 been installed in ROM).
 .
   The requirement to provide Installation Information does not include a
 requirement to continue to provide support service, warranty, or updates
 for a work that has been modified or installed by the recipient, or for
 the User Product in which it has been modified or installed.  Access to a
 network may be denied when the modification itself materially and
 adversely affects the operation of the network or violates the rules and
 protocols for communication across the network.
 .
   Corresponding Source conveyed, and Installation Information provided,
 in accord with this section must be in a format that is publicly
 documented (and with an implementation available to the public in
 source code form), and must require no special password or key for
 unpacking, reading or copying.
 .
   7. Additional Terms.
 .
   "Additional permissions" are terms that supplement the terms of this
 License by making exceptions from one or more of its conditions.
 Additional permissions that are applicable to the entire Program shall
 be treated as though they were included in this License, to the extent
 that they are valid under applicable law.  If additional permissions
 apply only to part of the Program, that part may be used separately
 under those permissions, but the entire Program remains governed by
 this License without regard to the additional permissions.
 .
   When you convey a copy of a covered work, you may at your option
 remove any additional permissions from that copy, or from any part of
 it.  (Additional permissions may be written to require their own
 removal in certain cases when you modify the work.)  You may place
 additional permissions on material, added by you to a covered work,
 for which you have or can give appropriate copyright permission.
 .
   Notwithstanding any other provision of this License, for material you
 add to a covered work, you may (if authorized by the copyright holders of
 that material) supplement the terms of this License with terms:
 .
     a) Disclaiming warranty or limiting liability differently from the
     terms of sections 15 and 16 of this License; or
 .
     b) Requiring preservation of specified reasonable legal notices or
     author attributions in that material or in the Appropriate Legal
     Notices displayed by works containing it; or
 .
     c) Prohibiting misrepresentation of the origin of that material, or
     requiring that modified versions of such material be marked in
     reasonable ways as different from the original version; or
 .
     d) Limiting the use for publicity purposes of names of licensors or
     authors of the material; or
 .
     e) Declining to grant rights under trademark law for use of some
     trade names, trademarks, or service marks; or
 .
     f) Requiring indemnification of licensors and authors of that
     material by anyone who conveys the material (or modified versions of
     it) with contractual assumptions of liability to the recipient, for
     any liability that these contractual assumptions directly impose on
     those licensors and authors.
 .
   All other non-permissive additional terms are considered "further
 restrictions" within the meaning of section 10.  If the Program as you
 received it, or any part of it, contains a notice stating that it is
 governed by this License along with a term that is a further
 restriction, you may remove that term.  If a license document contains
 a further restriction but permits relicensing or conveying under this
 License, you may add to a covered work material governed by the terms
 of that license document, provided that the further restriction does
 not survive such relicensing or conveying.
 .
   If you add terms to a covered work in accord with this section, you
 must place, in the relevant source files, a statement of the
 additional terms that apply to those files, or a notice indicating
 where to find the applicable terms.
 .
   Additional terms, permissive or non-permissive, may be stated in the
 form of a separately written license, or stated as exceptions;
 the above requirements apply either way.
 .
   8. Termination.
 .
   You may not propagate or modify a covered work except as expressly
 provided under this License.  Any attempt otherwise to propagate or
 modify it is void, and will automatically terminate your rights under
 this License (including any patent licenses granted under the third
 paragraph of section 11).
 .
   However, if you cease all violation of this License, then your
 license from a particular copyright holder is reinstated (a)
 provisionally, unless and until the copyright holder explicitly and
 finally terminates your license, and (b) permanently, if the copyright
 holder fails to notify you of the violation by some reasonable means
 prior to 60 days after the cessation.
 .
   Moreover, your license from a particular copyright holder is
 reinstated permanently if the copyright holder notifies you of the
 violation by some reasonable means, this is the first time you have
 received notice of violation of this License (for any work) from that
 copyright holder, and you cure the violation prior to 30 days after
 your receipt of the notice.
 .
   Termination of your rights under this section does not terminate the
 licenses of parties who have received copies or rights from you under
 this License.  If your rights have been terminated and not permanently
 reinstated, you do not qualify to receive new licenses for the same
 material under section 10.
 .
   9. Acceptance Not Required for Having Copies.
 .
   You are not required to accept this License in order to receive or
 run a copy of the Program.  Ancillary propagation of a covered work
 occurring solely as a consequence of using peer-to-peer transmission
 to receive a copy likewise does not require acceptance.  However,
 nothing other than this License grants you permission to propagate or
 modify any covered work.  These actions infringe copyright if you do
 not accept this License.  Therefore, by modifying or propagating a
 covered work, you indicate your acceptance of this License to do so.
 .
   10. Automatic Licensing of Downstream Recipients.
 .
   Each time you convey a covered work, the recipient automatically
 receives a license from the original licensors, to run, modify and
 propagate that work, subject to this License.  You are not responsible
 for enforcing compliance by third parties with this License.
 .
   An "entity transaction" is a transaction transferring control of an
 organization, or substantially all assets of one, or subdividing an
 organization, or merging organizations.  If propagation of a covered
 work results from an entity transaction, each party to that
 transaction who receives a copy of the work also receives whatever
 licenses to the work the party's predecessor in interest had or could
 give under the previous paragraph, plus a right to possession of the
 Corresponding Source of the work from the predecessor in interest, if
 the predecessor has it or can get it with reasonable efforts.
 .
   You may not impose any further restrictions on the exercise of the
 rights granted or affirmed under this License.  For example, you may
 not impose a license fee, royalty, or other charge for exercise of
 rights granted under this License, and you may not initiate litigation
 (including a cross-claim or counterclaim in a lawsuit) alleging that
 any patent claim is infringed by making, using, selling, offering for
 sale, or importing the Program or any portion of it.
 .
   11. Patents.
 .
   A "contributor" is a copyright holder who authorizes use under this
 License of the Program or a work on which the Program is based.  The
 work thus licensed is called the contributor's "contributor version".
 .
   A contributor's "essential patent claims" are all patent claims
 owned or controlled by the contributor, whether already acquired or
 hereafter acquired, that would be infringed by some manner, permitted
 by this License, of making, using, or selling its contributor version,
 but do not include claims that would be infringed only as a
 consequence of further modification of the contributor version.  For
 purposes of this definition, "control" includes the right to grant
 patent sublicenses in a manner consistent with the requirements of
 this License.
 .
   Each contributor grants you a non-exclusive, worldwide, royalty-free
 patent license under the contributor's essential patent claims, to
 make, use, sell, offer for sale, import and otherwise run, modify and
 propagate the contents of its contributor version.
 .
   In the following three paragraphs, a "patent license" is any express
 agreement or commitment, however denominated, not to enforce a patent
 (such as an express permission to practice a patent or covenant not to
 sue for patent infringement).  To "grant" such a patent license to a
 party means to make such an agreement or commitment not to enforce a
 patent against the party.
 .
   If you convey a covered work, knowingly relying on a patent license,
 and the Corresponding Source of the work is not available for anyone
 to copy, free of charge and under the terms of this License, through a
 publicly available network server or other readily accessible means,
 then you must either (1) cause the Corresponding Source to be so
 available, or (2) arrange to deprive yourself of the benefit of the
 patent license for this particular work, or (3) arrange, in a manner
 consistent with the requirements of this License, to extend the patent
 license to downstream recipients.  "Knowingly relying" means you have
 actual knowledge that, but for the patent license, your conveying the
 covered work in a country, or your recipient's use of the covered work
 in a country, would infringe one or more identifiable patents in that
 country that you have reason to believe are valid.
 .
   If, pursuant to or in connection with a single transaction or
 arrangement, you convey, or propagate by procuring conveyance of, a
 covered work, and grant a patent license to some of the parties
 receiving the covered work authorizing them to use, propagate, modify
 or convey a specific copy of the covered work, then the patent license
 you grant is automatically extended to all recipients of the covered
 work and works based on it.
 .
   A patent license is "discriminatory" if it does not include within
 the scope of its coverage, prohibits the exercise of, or is
 conditioned on the non-exercise of one or more of the rights that are
 specifically granted under this License.  You may not convey a covered
 work if you are a party to an arrangement with a third party that is
 in the business of distributing software, under which you make payment
 to the third party based on the extent of your activity of conveying
 the work, and under which the third party grants, to any of the
 parties who would receive the covered work from you, a discriminatory
 patent license (a) in connection with copies of the covered work
 conveyed by you (or copies made from those copies), or (b) primarily
 for and in connection with specific products or compilations that
 contain the covered work, unless you entered into that arrangement,
 or that patent license was granted, prior to 28 March 2007.
 .
   Nothing in this License shall be construed as excluding or limiting
 any implied license or other defenses to infringement that may
 otherwise be available to you under applicable patent law.
 .
   12. No Surrender of Others' Freedom.
 .
   If conditions are imposed on you (whether by court order, agreement or
 otherwise) that contradict the conditions of this License, they do not
 excuse you from the conditions of this License.  If you cannot convey a
 covered work so as to satisfy simultaneously your obligations under this
 License and any other pertinent obligations, then as a consequence you may
 not convey it at all.  For example, if you agree to terms that obligate you
 to collect a royalty for further conveying from those to whom you convey
 the Program, the only way you could satisfy both those terms and this
 License would be to refrain entirely from conveying the Program.
 .
   13. Remote Network Interaction; Use with the GNU General Public License.
 .
   Notwithstanding any other provision of this License, if you modify the
 Program, your modified version must prominently offer all users
 interacting with it remotely through a computer network (if your version
 supports such interaction) an opportunity to receive the Corresponding
 Source of your version by providing access to the Corresponding Source
 from a network server at no charge, through some standard or customary
 means of facilitating copying of software.  This Corresponding Source
 shall include the Corresponding Source for any work covered by version 3
 of the GNU General Public License that is incorporated pursuant to the
 following paragraph.
 .
   Notwithstanding any other provision of this License, you have
 permission to link or combine any covered work with a work licensed
 under version 3 of the GNU General Public License into a single
 combined work, and to convey the resulting work.  The terms of this
 License will continue to apply to the part which is the covered work,
 but the work with which it is combined will remain governed by version
 3 of the GNU General Public License.
 .
   14. Revised Versions of this License.
 .
   The Free Software Foundation may publish revised and/or new versions of
 the GNU Affero General Public License from time to time.  Such new versions
 will be similar in spirit to the present version, but may differ in detail to
 address new problems or concerns.
 .
   Each version is given a distinguishing version number.  If the
 Program specifies that a certain numbered version of the GNU Affero General
 Public License "or any later version" applies to it, you have the
 option of following the terms and conditions either of that numbered
 version or of any later version published by the Free Software
 Foundation.  If the Program does not specify a version number of the
 GNU Affero General Public License, you may choose any version ever published
 by the Free Software Foundation.
 .
   If the Program specifies that a proxy can decide which future
 versions of the GNU Affero General Public License can be used, that proxy's
 public statement of acceptance of a version permanently authorizes you
 to choose that version for the Program.
 .
   Later license versions may give you additional or different
 permissions.  However, no additional obligations are imposed on any
 author or copyright holder as a result of your choosing to follow a
 later version.
 .
   15. Disclaimer of Warranty.
 .
   THERE IS NO WARRANTY FOR THE PROGRAM, TO THE EXTENT PERMITTED BY
 APPLICABLE LAW.  EXCEPT WHEN OTHERWISE STATED IN WRITING THE COPYRIGHT
 HOLDERS AND/OR OTHER PARTIES PROVIDE THE PROGRAM "AS IS" WITHOUT WARRANTY
 OF ANY KIND, EITHER EXPRESSED OR IMPLIED, INCLUDING, BUT NOT LIMITED TO,
 THE IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR
 PURPOSE.  THE ENTIRE RISK AS TO THE QUALITY AND PERFORMANCE OF THE PROGRAM
 IS WITH YOU.  SHOULD THE PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF
 ALL NECESSARY SERVICING, REPAIR OR CORRECTION.
 .
   16. Limitation of Liability.
 .
   IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING
 WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MODIFIES AND/OR CONVEYS
 THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES, INCLUDING ANY
 GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING OUT OF THE
 USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED TO LOSS OF
 DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY YOU OR THIRD
 PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER PROGRAMS),
 EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE POSSIBILITY OF
 SUCH DAMAGES.
 .
   17. Interpretation of Sections 15 and 16.
 .
   If the disclaimer of warranty and limitation of liability provided
 above cannot be given local legal effect according to their terms,
 reviewing courts shall apply local law that most closely approximates
 an absolute waiver of all civil liability in connection with the
 Program, unless a warranty or assumption of liability accompanies a
 copy of the Program in return for a fee.
 .
                      END OF TERMS AND CONDITIONS
 .
             How to Apply These Terms to Your New Programs
 .
   If you develop a new program, and you want it to be of the greatest
 possible use to the public, the best way to achieve this is to make it
 free software which everyone can redistribute and change under these terms.
 .
   To do so, attach the following notices to the program.  It is safest
 to attach them to the start of each source file to most effectively
 state the exclusion of warranty; and each file should have at least
 the "copyright" line and a pointer to where the full notice is found.
 .
     <one line to give the program's name and a brief idea of what it does.>
     Copyright (C) <year>  <name of author>
 .
     This program is free software: you can redistribute it and/or modify
     it under the terms of the GNU Affero General Public License as published by
     the Free Software Foundation, either version 3 of the License, or
     (at your option) any later version.
 .
     This program is distributed in the hope that it will be useful,
     but WITHOUT ANY WARRANTY; without even the implied warranty of
     MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
     GNU Affero General Public License for more details.
 .
     You should have received a copy of the GNU Affero General Public License
     along with this program.  If not, see <http://www.gnu.org/licenses/>.
 .
 Also add information on how to contact you by electronic and paper mail.
 .
   If your software can interact with users remotely through a computer
 network, you should also make sure that it provides a way for users to
 get its source.  For example, if your program is a web application, its
 interface could display a "Source" link that leads users to an archive
 of the code.  There are many ways you could offer source, and different
 solutions will be better for different programs; see section 13 for the
 specific requirements.
 .
   You should also get your employer (if you work as a programmer) or school,
 if any, to sign a "copyright disclaimer" for the program, if necessary.
 For more information on this, and how to apply and follow the GNU AGPL, see
 <http://www.gnu.org/licenses/>.

License: CC-BY-4.0
 Creative Commons Attribution 4.0 International Public License
 .
 By exercising the Licensed Rights (defined below), You accept and agree
 to be bound by the terms and conditions of this Creative Commons
 Attribution 4.0 International Public License ("Public License"). To the
 extent this Public License may be interpreted as a contract, You are
 granted the Licensed Rights in consideration of Your acceptance of
 these terms and conditions, and the Licensor grants You such rights in
 consideration of benefits the Licensor receives from making the
 Licensed Material available under these terms and conditions.
 .
 Section 1 -- Definitions.
 .
  a. Adapted Material means material subject to Copyright and Similar
     Rights that is derived from or based upon the Licensed Material
     and in which the Licensed Material is translated, altered,
     arranged, transformed, or otherwise modified in a manner requiring
     permission under the Copyright and Similar Rights held by the
     Licensor. For purposes of this Public License, where the Licensed
     Material is a musical work, performance, or sound recording,
     Adapted Material is always produced where the Licensed Material is
     synched in timed relation with a moving image.
 .
  b. Adapter's License means the license You apply to Your Copyright
     and Similar Rights in Your contributions to Adapted Material in
     accordance with the terms and conditions of this Public License.
 .
  c. Copyright and Similar Rights means copyright and/or similar rights
     closely related to copyright including, without limitation,
     performance, broadcast, sound recording, and Sui Generis Database
     Rights, without regard to how the rights are labeled or
     categorized. For purposes of this Public License, the rights
     specified in Section 2(b)(1)-(2) are not Copyright and Similar
     Rights.
 .
  d. Effective Technological Measures means those measures that, in the
     absence of proper authority, may not be circumvented under laws
     fulfilling obligations under Article 11 of the WIPO Copyright
     Treaty adopted on December 20, 1996, and/or similar international
     agreements.
 .
  e. Exceptions and Limitations means fair use, fair dealing, and/or
     any other exception or limitation to Copyright and Similar Rights
     that applies to Your use of the Licensed Material.
 .
  f. Licensed Material means the artistic or literary work, database,
     or other material to which the Licensor applied this Public
     License.
 .
  g. Licensed Rights means the rights granted to You subject to the
     terms and conditions of this Public License, which are limited to
     all Copyright and Similar Rights that apply to Your use of the
     Licensed Material and that the Licensor has authority to license.
 .
  h. Licensor means the individual(s) or entity(ies) granting rights
     under this Public License.
 .
  i. Share means to provide material to the public by any means or
     process that requires permission under the Licensed Rights, such
     as reproduction, public display, public performance, distribution,
     dissemination, communication, or importation, and to make material
     available to the public including in ways that members of the
     public may access the material from a place and at a time
     individually chosen by them.
 .
  j. Sui Generis Database Rights means rights other than copyright
     resulting from Directive 96/9/EC of the European Parliament and of
     the Council of 11 March 1996 on the legal protection of databases,
     as amended and/or succeeded, as well as other essentially
     equivalent rights anywhere in the world.
 .
  k. You means the individual or entity exercising the Licensed Rights
     under this Public License. Your has a corresponding meaning.
 .
 Section 2 -- Scope.
 .
  a. License grant.
 .
       1. Subject to the terms and conditions of this Public License,
          the Licensor hereby grants You a worldwide, royalty-free,
          non-sublicensable, non-exclusive, irrevocable license to
          exercise the Licensed Rights in the Licensed Material to:
 .
            a. reproduce and Share the Licensed Material, in whole or
               in part; and
 .
            b. produce, reproduce, and Share Adapted Material.
 .
       2. Exceptions and Limitations. For the avoidance of doubt, where
          Exceptions and Limitations apply to Your use, this Public
          License does not apply, and You do not need to comply with
          its terms and conditions.
 .
       3. Term. The term of this Public License is specified in Section
          6(a).
 .
       4. Media and formats; technical modifications allowed. The
          Licensor authorizes You to exercise the Licensed Rights in
          all media and formats whether now known or hereafter created,
          and to make technical modifications necessary to do so. The
          Licensor waives and/or agrees not to assert any right or
          authority to forbid You from making technical modifications
          necessary to exercise the Licensed Rights, including
          technical modifications necessary to circumvent Effective
          Technological Measures. For purposes of this Public License,
          simply making modifications authorized by this Section 2(a)
          (4) never produces Adapted Material.
 .
       5. Downstream recipients.
 .
            a. Offer from the Licensor -- Licensed Material. Every
               recipient of the Licensed Material automatically
               receives an offer from the Licensor to exercise the
               Licensed Rights under the terms and conditions of this
               Public License.
 .
            b. No downstream restrictions. You may not offer or impose
               any additional or different terms or conditions on, or
               apply any Effective Technological Measures to, the
               Licensed Material if doing so restricts exercise of the
               Licensed Rights by any recipient of the Licensed
               Material.
 .
       6. No endorsement. Nothing in this Public License constitutes or
          may be construed as permission to assert or imply that You
          are, or that Your use of the Licensed Material is, connected
          with, or sponsored, endorsed, or granted official status by,
          the Licensor or others designated to receive attribution as
          provided in Section 3(a)(1)(A)(i).
 .
  b. Other rights.
 .
       1. Moral rights, such as the right of integrity, are not
          licensed under this Public License, nor are publicity,
          privacy, and/or other similar personality rights; however, to
          the extent possible, the Licensor waives and/or agrees not to
          assert any such rights held by the Licensor to the limited
          extent necessary to allow You to exercise the Licensed
          Rights, but not otherwise.
 .
       2. Patent and trademark rights are not licensed under this
          Public License.
 .
       3. To the extent possible, the Licensor waives any right to
          collect royalties from You for the exercise of the Licensed
          Rights, whether directly or through a collecting society
          under any voluntary or waivable statutory or compulsory
          licensing scheme. In all other cases the Licensor expressly
          reserves any right to collect such royalties.
 .
 Section 3 -- License Conditions.
 .
 Your exercise of the Licensed Rights is expressly made subject to the
 following conditions.
 .
  a. Attribution.
 .
       1. If You Share the Licensed Material (including in modified
          form), You must:
 .
            a. retain the following if it is supplied by the Licensor
               with the Licensed Material:
 .
                 i. identification of the creator(s) of the Licensed
                    Material and any others designated to receive
                    attribution, in any reasonable manner requested by
                    the Licensor (including by pseudonym if
                    designated);
 .
                ii. a copyright notice;
 .
               iii. a notice that refers to this Public License;
 .
                iv. a notice that refers to the disclaimer of
                    warranties;
 .
                 v. a URI or hyperlink to the Licensed Material to the
                    extent reasonably practicable;
 .
            b. indicate if You modified the Licensed Material and
               retain an indication of any previous modifications; and
 .
            c. indicate the Licensed Material is licensed under this
               Public License, and include the text of, or the URI or
               hyperlink to, this Public License.
 .
       2. You may satisfy the conditions in Section 3(a)(1) in any
          reasonable manner based on the medium, means, and context in
          which You Share the Licensed Material. For example, it may be
          reasonable to satisfy the conditions by providing a URI or
          hyperlink to a resource that includes the required
          information.
 .
       3. If requested by the Licensor, You must remove any of the
          information required by Section 3(a)(1)(A) to the extent
          reasonably practicable.
 .
       4. If You Share Adapted Material You produce, the Adapter's
          License You apply must not prevent recipients of the Adapted
          Material from complying with this Public License.
 .
 Section 4 -- Sui Generis Database Rights.
 .
 Where the Licensed Rights include Sui Generis Database Rights that
 apply to Your use of the Licensed Material:
 .
  a. for the avoidance of doubt, Section 2(a)(1) grants You the right
     to extract, reuse, reproduce, and Share all or a substantial
     portion of the contents of the database;
 .
  b. if You include all or a substantial portion of the database
     contents in a database in which You have Sui Generis Database
     Rights, then the database in which You have Sui Generis Database
     Rights (but not its individual contents) is Adapted Material; and
 .
  c. You must comply with the conditions in Section 3(a) if You Share
     all or a substantial portion of the contents of the database.
 .
 For the avoidance of doubt, this Section 4 supplements and does not
 replace Your obligations under this Public License where the Licensed
 Rights include other Copyright and Similar Rights.
 .
 Section 5 -- Disclaimer of Warranties and Limitation of Liability.
 .
  a. UNLESS OTHERWISE SEPARATELY UNDERTAKEN BY THE LICENSOR, TO THE
     EXTENT POSSIBLE, THE LICENSOR OFFERS THE LICENSED MATERIAL AS-IS
     AND AS-AVAILABLE, AND MAKES NO REPRESENTATIONS OR WARRANTIES OF
     ANY KIND CONCERNING THE LICENSED MATERIAL, WHETHER EXPRESS,
     IMPLIED, STATUTORY, OR OTHER. THIS INCLUDES, WITHOUT LIMITATION,
     WARRANTIES OF TITLE, MERCHANTABILITY, FITNESS FOR A PARTICULAR
     PURPOSE, NON-INFRINGEMENT, ABSENCE OF LATENT OR OTHER DEFECTS,
     ACCURACY, OR THE PRESENCE OR ABSENCE OF ERRORS, WHETHER OR NOT
     KNOWN OR DISCOVERABLE. WHERE DISCLAIMERS OF WARRANTIES ARE NOT
     ALLOWED IN FULL OR IN PART, THIS DISCLAIMER MAY NOT APPLY TO YOU.
 .
  b. TO THE EXTENT POSSIBLE, IN NO EVENT WILL THE LICENSOR BE LIABLE
     TO YOU ON ANY LEGAL THEORY (INCLUDING, WITHOUT LIMITATION,
     NEGLIGENCE) OR OTHERWISE FOR ANY DIRECT, SPECIAL, INDIRECT,
     INCIDENTAL, CONSEQUENTIAL, PUNITIVE, EXEMPLARY, OR OTHER LOSSES,
     COSTS, EXPENSES, OR DAMAGES ARISING OUT OF THIS PUBLIC LICENSE OR
     USE OF THE LICENSED MATERIAL, EVEN IF THE LICENSOR HAS BEEN
     ADVISED OF THE POSSIBILITY OF SUCH LOSSES, COSTS, EXPENSES, OR
     DAMAGES. WHERE A LIMITATION OF LIABILITY IS NOT ALLOWED IN FULL OR
     IN PART, THIS LIMITATION MAY NOT APPLY TO YOU.
 .
  c. The disclaimer of warranties and limitation of liability provided
     above shall be interpreted in a manner that, to the extent
     possible, most closely approximates an absolute disclaimer and
     waiver of all liability.
 .
 Section 6 -- Term and Termination.
 .
  a. This Public License applies for the term of the Copyright and
     Similar Rights licensed here. However, if You fail to comply with
     this Public License, then Your rights under this Public License
     terminate automatically.
 .
  b. Where Your right to use the Licensed Material has terminated under
     Section 6(a), it reinstates:
 .
       1. automatically as of the date the violation is cured, provided
          it is cured within 30 days of Your discovery of the
          violation; or
 .
       2. upon express reinstatement by the Licensor.
 .
     For the avoidance of doubt, this Section 6(b) does not affect any
     right the Licensor may have to seek remedies for Your violations
     of this Public License.
 .
  c. For the avoidance of doubt, the Licensor may also offer the
     Licensed Material under separate terms or conditions or stop
     distributing the Licensed Material at any time; however, doing so
     will not terminate this Public License.
 .
  d. Sections 1, 5, 6, 7, and 8 survive termination of this Public
     License.
 .
 Section 7 -- Other Terms and Conditions.
 .
  a. The Licensor shall not be bound by any additional or different
     terms or conditions communicated by You unless expressly agreed.
 .
  b. Any arrangements, understandings, or agreements regarding the
     Licensed Material not stated herein are separate from and
     independent of the terms and conditions of this Public License.
 .
 Section 8 -- Interpretation.
 .
  a. For the avoidance of doubt, this Public License does not, and
     shall not be interpreted to, reduce, limit, restrict, or impose
     conditions on any use of the Licensed Material that could lawfully
     be made without permission under this Public License.
 .
  b. To the extent possible, if any provision of this Public License is
     deemed unenforceable, it shall be automatically reformed to the
     minimum extent necessary to make it enforceable. If the provision
     cannot be reformed, it shall be severed from this Public License
     without affecting the enforceability of the remaining terms and
     conditions.
 .
  c. No term or condition of this Public License will be waived and no
     failure to comply consented to unless expressly agreed to by the
     Licensor.
 .
  d. Nothing in this Public License constitutes or may be interpreted
     as a limitation upon, or waiver of, any privileges and immunities
     that apply to the Licensor or You, including from the legal
     processes of any jurisdiction or authority.

